Knot homologies and generalized quiver partition functions

We conjecture a relation between generalized quiver partition functions and generating functions for symmetrically colored HOMFLY-PT polynomials and corresponding HOMFLY-PT homology Poincar\'e polynomials of a knot $K$. We interpret the generalized quiver nodes as certain basic holomorphic curves with boundary on the knot conormal $L_K$ in the resolved conifold, and the adjacency matrix as measuring their boundary linking. The simplest such curves are embedded disks with boundary in the primitive homology class of $L_K$, other basic holomorphic curves consists of two parts: an embedded punctured sphere and a multiply covered punctured disk with boundary in a multiple of the primitive homology class of $L_K$. We also study recursion relations for the partition functions connected to knot homologies. We show that, after a suitable change of variables, any (generalized) quiver partition function satisfies the recursion relation of a single toric brane in $\mathbb{C}^3$.

==> intro-points.txt <==

- The main focus of this paper is on knot homologies, in particular on exploring consequences of the quiver description of knot invariants and topological strings, from both viewpoints of geometry and physics.

- Knot homology was introduced in work of Khovanov for Jones, later extended by KR for sl_n and HOMFLY, and further by DGR for HOMFLY, also paper by Jake Rasmussen [9] on differential for HOMFLY-PT homology. Physics interpretation proposed by OV-GSV, later further refined by GS and GGS. [state of the art?]
In many cases, KH exhibits universal structures, such as colored differentials etc.
 
- The KQ correspondence introduced a new layer of structure on knot invariants, and by extension in open topological string partition functions. In the basic form of KQ correspondence, all colored HOMFLY are determined by information about a finite set of basic disks and their boundaries' linking in L_K.
The KQ correspondence conjectures extend to refined partition functions, hence with implications about knot homologies. In particular, it suggests that the 1st KH generates all others. 

- This is the starting point of this paper. Building on our earlier understanding of the geometry M2 branes wrapping open holomorphic curves and their interactions encoded by multi-cover skein relations, we propose a model for how the fundamental KH generates the higher KHs.

- First of all we observe that, as a consequence of the existence of sl_1 differentials on HOMFLY homology, all knot homologies come packaged in certain unveirsal blocks, called sl_1 pairs.
We propose a simple interpretation for this observation based on the quiver description and related multi-cover skein relations. 
Every sl_1 pair can be packaged as the boundstate of a universal a^2q^3t-disk linked to the lighter component of the pair. Skein relations generate the other component. This provides a description of the quiver that halves degrees of freedom.

- A similar mechanism encodes the relation between reduced and unreduced normalizations of knot invariants.

- Multi-cover skein relations are naturally expressed in the U(1) skein algebra of L_K [not quite, reduced to homology...]. This is the algebra arising from deformation quantization of the symplectic structure on the moduli space of flat connections on the boundary of L_K. It is generated by noncommutative variables x,y with yx=q^2 xy. Using this algebra, we uncover a surprising property of topological string partition functions described by quivers: there exists a change of variables under which the partition function coincides with that of a toric brane. We propose a geometric interpretation of this fact: L_K admits a configuration resembling a covering of the toric brane, while all basic curves are tightly packed around the boundary of the unique basic holomorphic disk of the toric brane.

- This observation leads to predictions relating knot homologies, resembling spectral sequences with color-changing diffeerntials. This is noncanonical and somewhat half-baked, but quite suggestive.

- We comment on the relation between our picture and refinement proposed by Aganagic-Shakirov's U(1) symmetry. [elaborate...]

- We generalize the story to multi wrapped basic disks. Main points are that KQ correspondence needs to be generalized beyond quivers. The idea that basic disks generate the partition function still stays, but their contributions change radically [give generalized partition function in the intro]. A basic d-times disk gives x^d / (1-q^{2d}), for goemetric reasons [explain...].

- The natural language of these homologies is really that of vortices: at level d a basic d-times around curve generates 2^{d-1} contributions. So when passing to homologies, somehow the geometric picture is not quite in line with knot homologies. Vortex partition function/ homology of T[l_K] appears to be more in line. [It's an observation, but it makes sense since there's a Hilbert space of vortices in QFT T[L_K]. It also means we cannot expect too much from the geometric perspective, when it comes to knot homologies.]

